Automated Placement of Analog Integrated Circuits using Priority-based Constructive Heuristic

This paper presents a heuristic approach for solving the placement of Analog and Mixed-Signal Integrated Circuits. Placement is a crucial step in the physical design of integrated circuits. During this step, designers choose the position and variant of each circuit device. We focus on the specific class of analog placement, which requires so-called pockets, their possible merging, and parametrizable minimum distances between devices, which are features mostly omitted in recent research and literature. We formulate the problem using Integer Linear Programming and propose a priority-based constructive heuristic inspired by algorithms for the Facility Layout Problem. Our solution minimizes the perimeter of the circuit's bounding box and the approximated wire length. Multiple variants of the devices with different dimensions are considered. Furthermore, we model constraints crucial for the placement problem, such as symmetry groups and blockage areas. Our outlined improvements make the heuristic suitable to handle complex rules of placement. With a search guided either by a Genetic Algorithm or a Covariance Matrix Adaptation Evolution Strategy, we show the quality of the proposed method on both synthetically generated and real-life industrial instances accompanied by manually created designs. Furthermore, we apply reinforcement learning to control the hyper-parameters of the genetic algorithm. Synthetic instances with more than 200 devices demonstrate that our method can tackle problems more complex than typical industry examples. We also compare our method with results achieved by contemporary state-of-the-art methods on the MCNC and GSRC datasets.

==> figures/tasks.txt <==
--- PSP
- napad, jestli nahodou leftmost nevygeneruje vsehcny feasible -- diskutuji, ze ne, ale nedari se mi jednodues generovat protipriklady
- vyhodnotit pouze na intersection feasible reseni - tohle bych mel jeste udelat
- zkusit leftmost na jinem datasetu - zkuseno na O1, O96 vcetne nove generovanych
- zkusit leftmost init s nejakou chytristikou aby optimalizoval rovnou i loss - nedelal jsem
- otazka - nema myslenka, ze uloha je zero-deg, vliv na vykonnost heuristiky, totozna otazka pro first fit like instance
- leftmost fainlula na mene vytizenem, protoze asi neni schopna nic vymyslet ohledne posouvani - melo by se vyresit dalsi podminkou, nebo custom B&B
- overit generovani

- generovani - chainy nejdou pres masiny -- vyresil jsem pomoci vicemenne parallel DFS, ale porad plati ze mohou mit jiny payload (krom spesl generovani viz pozdeji)
             - proc je to snadne - analyzuj kdy selze inicializace -- muzu vzdycky provest experimenty a podivat se jak to vypada na ruznych masinach
                - stale je nutne porozumet
- corner cases
    - instance O1-Cmiddle-NEW/001.T.in - obsahuje vysoke uzke a nizke siroke, co vede na problem s first fitem
                
- inicializace i placement je vicemenne first fit - mozna by melo smysl zamyslet se na pouziti LPT - ale kdyz neoptimalizuju Cmax, moc mi to smysl nedava
- pozor, zkousim experiment, jestli nahodou jenom zmenou neighbor funkce nedojde k dobremu hledani reseni, experiment bezi na clusteru
- jenom myslenka pouzit jine nez sort_by_p na start, ale asi to moc smysl nedava, nebot to vysere moznost umistit hubene vysoke bloky
- experiment na produciton line datech, jestli to porad funguje
- generovani ze site - duplex, stejna delka zprav, vicemenne first fit podobny Markovu dilu, nejak to funguje, ale asi neni dostatecne obtizne

- myslenky a ukoly
    - generovani - zvalidovat, ze nove generovane instance jsou neresitelne nejen ciste FF, ale i SA - castecne pravda, zejmena pak pro instnace generovane kanonicky
    - production dataset - vymyslet, jak ho vice zoccupantovat
    - vyzkouset predchozi nove instnace se snizenou okupanci, jak si s nimi FF poradi
    - chceme, aby feas pristup byl ortogonalni na time-wise first fit - jednoducha zmena na spatial first misto time first zatim nepomohla, mozna best fit?
    - diagonalni pristup - mozna postupne po periodach -- vyzkouset jine pristupy k first fit
    - pokus s vytvarenim group vyssi urovne zatim nic moc, dva problemy - jak vhodne provest relaxaci (seskupeni na nizsi urovni), aby skutecne bylo relaxovano, ale zaroven aby tam nebyly same useky delky 1
    
    
- ukoly
a) instance
    - podivat se, kolik se teoreticky muzeme zlepsit. zevaluovat pana hladika na instnancich ruzneho kalibru (i novych s chainy) + dodat warm start, aby bylo jasne alespon nejaka mnozina reseni
    - podivat se na markovy instance - 1) zkusit najit, jestli nema nejake vysledky, pokud ano, tak se podivat na nejvytizenjsi link a jak na nem jsou tasky distribuovane
                                       2) pokusit se vypocitat pomoci hladika, podivat se na vyslednou degeneraci a z toho usoudit, co je dobre a co je spatne/obtizne
b) naimplementovat wrap pro hladika do pythonu, abych mohl kombinovat s GA
c) hybridizace - problematika komplexnosti offsetu - test pomoci ILP, jak moc teoreticky pomuze
               - vizualizace a analyza problematiky                                       
d) markovy priklady - podivat se kolik skutecne je harmonickych uloh, prozkoumat je, pustit na ne hladika a podivat se jak vypada rozvrh na nevjcie vytizenem tasku, podivat se na vlastnosti vygenerovanych instanci, napsat markovy o surova data k paperu
e) okoli - neighborhood optimalizace, podivat se na to        
f) najit a ulozit data pouzita pro ten COR paper. 

- T-cut - guillotine cut takovym ze povertikalnim cutu se jiz nadale nereze v levem bloku, navic horziontalni rezy prochazi jenom vybranymi vyskami
- pripadny chybejci rez (resp obdelnik vysky Hk, nasleduji az Hk+1) lze take interpretovat jako obdelnik teto vysky ale nulove sirky
- reprezentace pomoci stromu rika, ze v tom strome, kde jsou jednotlive levely asociaovany s periodou, neexistuje cesta mezi korenem a vrcholem s Tk ktera by vedla pres vrchol s Tl, kde k < l. Reprezentace navic splacava dohromady joby stejne periody na stejnem subbinu
- search guillotine cut heuristics algoritmhs - some algoritmhs for guillotine cuts neighborhoods       
               
- recenze - nejak dostat odkaz na matheuristiku paper, pouzit latex diff, vykopirovat si overleaf projekt pro revizi, pripravit si odpovedove zmeny pro recenzenty
- KO - brute
- prezentace - konference

-- zanalyzovat si production dataset

tak mail vlkmarek8@gmail.com nebo tel. +420724880797
SPUSTIT EXPERIMENT S PRODUCTION LINE DATASET NA PANU HLADIKOVI, VYZKOUSET UPRAVU JEHO ALGORITMU - UPRAVA PROVEDENA, ZKONTROLVOAT, ZE DAVA SMYSL

- ukolem je zkusit heuristiku (v podstate random search) hledajici alokaci obdelniku do radku + poradi v kterem se vkladaji, viz dokument na overleafu



==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



